Elliptic stable envelopes and 3d mirror symmetry

In this thesis we discuss various classical problems in enumerative geometry. We are focused on ideas and methods which can be used explicitly for practical computations. Our approach is based on studying the limits of elliptic stable envelopes with shifted equivariant or Kahler variables from elliptic cohomology to K-theory. We prove that for a variety X we can obtain K-theoretic stable envelopes for the variety X^G of the G-fixed points of X, where G is a cyclic group acting on X preserving the symplectic form. We formalize the notion of symplectic duality, also known as 3-dimensional mirror symmetry. We obtain a factorization theorem about the limit of elliptic stable envelopes to a wall, which generalizes the result of M.Aganagic and A.Okounkov. This approach allows us to extend the action of quantum groups, quantum Weyl groups, R-matrices etc., to actions on the K-theory of the symplectic dual variety. In the case of the Hilbert scheme of points in plane, our results imply the conjectures of E.Gorsky and A.Negut. We propose a new approach to K-theoretic quantum difference equations.

==> GSAS_Dissertation_Template_Latex_Instructions.txt <==
GSAS LaTeX Dissretation Template. 

This is a dissertation template that meets the official formatting requirements of GSAS.

The default and most common LaTeX packages were utilized to enable many of the features in this template.
As such, modifications of the template is easily accomplished by leveraging the capabilities of the utilized packages.

However, the template is designed to require minimal modification for a standard GSAS Dissertation.
By following these steps, the blank template can be customized to a specific individual person and thesis topic.
Note that the percent sign "%", is the comment character for LaTeX, and any text following this symbol will
not be read by the LaTeX compiler. Including in the template are many such comments containing
instructions and relevant context, so be sure to read these as needed.

1. Open the "titlePage.tex" file, and type your Dissertaiton Title, and your Full Name
2. Open the "CopyrightPage.tex" file, and type your name. 
3. Open the "Abstract.tex", "dedication.tex", etc. to type required information. 
4. Open the "references.bib" file, and input your citations, in BiBTeX format.

After these steps are complete, the main content of the thesis can be entered into the various "chapter<#>.tex" files, along with any appendices in the "appendix.tex" file.

To compile the template, using your preferred TeX editor, run the following commands in sequence:

1. pdflatex
2. bibtex
3. pdflatex
4. pdflatex

Note that occasionally this sequence will need to be run twice in order to correctly update the Table of Contents.

